Elementary Andreev Processes in a Driven Superconductor-Normal Metal Contact

We investigate the full counting statistics of a voltage-driven normal metal(N)-superconductor(S) contact. In the low-bias regime below the superconducting gap, the NS contact can be mapped onto a purely normal contact, albeit with doubled voltage and counting fields. Hence in this regime the transport characteristics can be obtained by the corresponding substitution of the normal metal results. The elementary processes are single Andreev transfers and electron- and hole-like Andreev transfers. Considering Lorentzian voltage pulses we find an optimal quantization for half-integer Levitons.

==> resubletter.txt <==
Dear Editor,

we thank you for sending us the report of the referee on our
article. We would like to thank the referee for recommending
publication of our manuscript and raising some questions, which helped
us to improve our paper. We hereby resubmit a revised version for
publication in Physica E. We have addressed all the comments made by
the referee and in addition corrected some typos. We hope the paper is
now suitable for publication.

Sincerely yours,
Wolfgang Belzig
Mihajlo Vanevic


Reply to Reviewer #1:

We thank the referee for the careful reading and the useful remarks, which
helped to strengthen our paper.

> However I have a physical question to the authors. Is the
>superconducting gap the only relevant characteristic energy for this
>problem? It is well known that for diffusive SN contacts, the
>Thouless energy also plays a role. For example, the doubling of shot
>noise with respect to normal contacts takes place at voltages much
>lower or much higher than the Thouless energy but is violated in the
>intermediate region. Meanwhile the authors explicitly address the
>diffusive case in their paper. I think that they should comment on
>this.

We have added two remarks on this on pages 3 and 6. This is an
important point, which we now address.

> There are also remarks concerning the figures. Figure 1 is not
>actually needed because the look of Keldysh contour is well known,
>especially if the reader is assumed to know what the Keldysh rotation
>is. Figure 3 is too small and the letters are different to read, it
>should be enlarged.

We have removed Fig. 1 and enlarged Fig. 2 (new counting).

> Several misprints have to be corrected.
>
> 1. In the abstract, "voltage-drive" should probably be "voltage-driven".
>
> 2. On the bottom of page 3, second column before Eq. 12: "Fig. 3" should be "Fig. 2".
>
> 3. In the first sentence of Conclusion, "of" is missed. On its upper line in the second column,
> "determine" should be "determined". There are also two extra "the", which should be removed.

We have corrected the misprints and the figure numbering



==> resubletter_ref.txt <==
Dear Editor,

we thank you for sending us the report of the referee on our
article. We would like to thank the referee for recommending
publication of our manuscript and raising some questions, which helped
us to improve our paper. We hereby resubmit a revised version for
publication in Physica E. We have addressed all the comments made by
the referee and in addition corrected some typos. We hope the paper is
now suitable for publication.

Sincerely yours,
Wolfgang Belzig
Mihajlo Vanevic


Reply to Reviewer #1:

We thank the referee for the careful reading and the useful remarks, which
helped to strengthen our paper.

> However I have a physical question to the authors. Is the
>superconducting gap the only relevant characteristic energy for this
>problem? It is well known that for diffusive SN contacts, the
>Thouless energy also plays a role. For example, the doubling of shot
>noise with respect to normal contacts takes place at voltages much
>lower or much higher than the Thouless energy but is violated in the
>intermediate region. Meanwhile the authors explicitly address the
>diffusive case in their paper. I think that they should comment on
>this.

We have added two remarks on this on pages 3 and 6. This is an
important point, which we now address.

> There are also remarks concerning the figures. Figure 1 is not
>actually needed because the look of Keldysh contour is well known,
>especially if the reader is assumed to know what the Keldysh rotation
>is. Figure 3 is too small and the letters are different to read, it
>should be enlarged.

We have removed Fig. 1 and enlarged Fig. 2 (new counting).

> Several misprints have to be corrected.
>
> 1. In the abstract, "voltage-drive" should probably be "voltage-driven".
>
> 2. On the bottom of page 3, second column before Eq. 12: "Fig. 3" should be "Fig. 2".
>
> 3. In the first sentence of Conclusion, "of" is missed. On its upper line in the second column,
> "determine" should be "determined". There are also two extra "the", which should be removed.

We have corrected the misprints and the figure numbering


